Itihasa: A large-scale corpus for Sanskrit to English translation

This work introduces Itihasa, a large-scale translation dataset containing 93,000 pairs of Sanskrit shlokas and their English translations. The shlokas are extracted from two Indian epics viz., The Ramayana and The Mahabharata. We first describe the motivation behind the curation of such a dataset and follow up with empirical analysis to bring out its nuances. We then benchmark the performance of standard translation models on this corpus and show that even state-of-the-art transformer architectures perform poorly, emphasizing the complexity of the dataset.

==> reviews.txt <==
============================================================================ 
WAT 2021 Reviews for Submission #8
============================================================================ 

Title: Itihasa: A large-scale corpus for Sanskrit to English translation
Authors: Rahul Aralikatte, Miryam de Lhoneux, Anoop Kunchukuttan and Anders Søgaard


============================================================================
                            REVIEWER #1
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 3
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 3
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 2
        Impact of Ideas or Results (1-5): 3
                    Recommendation (1-5): 4
               Reviewer Confidence (1-5): 3

Detailed Comments
---------------------------------------------------------------------------
This paper presented a Sanskrit to English corpus that the authors created.  They semi-automatically extracted bilingual "shlokas" from PDF files of The Rāmayana and The Mahābhārata using OCR.  Consequently, over 90K shlokas were extracted.  The reviewer believes that this corpus is valuable.

One request is to add a discussion about generality of the corpus.  In other words, how general are shlokas from the viewpoint of Sanskrit language?  Are there many documents written in Sanskrit other than shlokas?  If there are, it is better to prepare a test set of the other documents to evaluate generality of models trained using this corpus.

The reviewer assumes that shlokas in this corpus overlapped Dutt's one.
How many shlokas were there in Dutt's corpus?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 3
             Meaningful Comparison (1-5): 4
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 3
                    Recommendation (1-5): 3
               Reviewer Confidence (1-5): 4

Detailed Comments
---------------------------------------------------------------------------
This paper introduces how to construct a bilingual dataset of Sanskrit shlokas and their English translations, and further experiments of NMT and SMT on this dataset.

The new translation dataset is interesting and will contribute to the machine translation community.

Some questions and suggestions:

Will the translation dataset be released to the public?

What is the quality of this dataset? I strongly suggest the authors to conduct some analysis about the data quality.

The authors find through experiments that neural machine translation underperforms statistical machine translation. Due the small size of the data (only 93,000 pairs), I strongly suggest the authors to investigate the performance when the Transformer is adapted according to this data. For example, we can set two encoder layers and two decoder layers in Transformer and it may perform better. In summary, I think the conclusion is not so convincing.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                   Appropriateness (1-5): 5
                           Clarity (1-5): 4
      Originality / Innovativeness (1-5): 3
           Soundness / Correctness (1-5): 4
             Meaningful Comparison (1-5): 5
                      Thoroughness (1-5): 4
        Impact of Ideas or Results (1-5): 5
                    Recommendation (1-5): 5
               Reviewer Confidence (1-5): 3

Detailed Comments
---------------------------------------------------------------------------
This paper presents Itihasa, a large-scale parallel corpus for
Sanskrit to English, which consists of translation of Mahabharata and
Ramayana.  The authors developed it by scanning them with OCR and
manual alignments.  I think that this parallel corpus contributes to
the machine translation community and is worth presenting at this
workshop.
---------------------------------------------------------------------------

